Parallax Results From URAT Epoch Data

We present 1103 trigonometric parallaxes and proper motions from the United States Naval Observatory (USNO) Robotic Astrometric Telescope (URAT) observations taken at the Naval Observatory Flagstaff Station (NOFS) over a 3 year period from April 2012 to June 2015 covering the entire sky north of about minus 10 deg declination. We selected 2 samples previously suspected nearby stars from known photometric distances and stars showing a large, significant parallax signature in URAT epoch data without any prior selection criteria. All systems presented in this paper have an observed parallax greater than equal to 40 mas with no previous published trigonometric parallax. The formal errors on these weighted parallax solutions are mostly between 4 and 10 mas. This sample gives a significant (order 50%) increase to the number of known systems having a trigonometric parallax to be within 25 pc of the Sun (without applying Lutz Kelker bias corrections). A few of these are found to be within 10 pc. Many of these new nearby stars display a total proper motion of less than 200 mas per year. URAT parallax results have been verified against Hipparcos and Yale data for stars in common. The publication of all significant parallax observations from URAT data is in preparation for CDS.

==> response.txt <==
Thank you for taking the time to review my article for consideration
to be published in the journal.  I have made some changes to the
article given the reviewers comments below.  I have some trouble
understanding the major issues, please see the revised article and
comments back to the reviewer below (search for 'response:').

Thank you,
Charlie Finch

Reviewer's Comments:

This paper reports the parallax and proper motion results for nearby
stars from the USNO Robotic Astrometric Telescope (URAT)
observations. The catalog of parallaxes and proper motions of the
nearby stars presented here will be a valuable asset to the community,
especially given the impending first data release by the Gaia
mission. However, this paper at its current state has some major
issues to be resolved as described below before I can recommend it for
publication. I would like to see the revised manuscript once the
authors have dealt with these issues.

* Major issues:

(1) In Section 3.5, the authors discuss possible bias (beyond the
Lutz-Kelker bias) that affect the parallax results. There are several
points I'd like to raise about this so-called bias. Above all, it is
not so clear what type of bias the authors are discussing in the
second paragraph. From carefully reading the text, it sounds like the
authors are trying to discuss systematic errors resulting from short
time baseline. If this is the case, I suggest the authors use the word
systematic errors (or systematic bias) instead of just "bias" and
clear up the text to sound easily understandable.

I'm certain the authors will agree that in this type of astrometric
work, errors are very important. With multiple positional measurements
of the same source at any given time, one gets a sense of the random
error distribution. If there is some potential error beyond this
random error, we generally call it systematic error. While it's
difficult to quantify the systematic errors without understanding the
source (and sometimes even when understanding what's causing the
systematics), there are ways to deal with the situation. For example,
the authors can use some quality of fit (e.g., chi-square) parameter
of the parallax solution to figure out whether the solution can be
trusted or not. Given the authors mention that a longer time baseline
will drastically decrease the number of fake parallaxes, I believe the
issue is related to how reliably they are able to measure
displacements in detector coordinates over time. If this is the case,
the authors can find out the lower limit of this pixel displacement
and then relate it to the quality of fit parameter calculated above to
see if this lower limit is reasonable. This process can be repeated
until a reasonable limit is found. Once that is done, the authors can
either increase the error floor to reflect the systematic error (see
item 5 in Minor issues below), or preferably just exclude the stars
that are likely affected by the systematic error. Since unreliable
parallaxes can cause confusion in scientific analyses, I strongly
suggest to filter out those stars. I've provided one example of
dealing with systematic errors above, but in any case, I find it very
important to at least try to remove the stars affected by the
systematic errors from the catalog. In addition, once the authors have
worked on the systematic errors, I suggest to change the second
paragraph of Section 6 (Page 8, Conclusions) accordingly.

Response:

The discussion of this additional bias has been taken out of this
manuscript completely.  It relates to a possible bias from large
number statistics: if millions of parallax solutions are derived from
about 20 to 50 data points each some will accidentally show a
"significant" result of a nearby star.  This would not be special to
this investigation, rather a general statistical consequence of such
type of data and will be investigated further in a separate paper.
All reported parallax solutions in this paper are filtered by various
criteria as explained in the manuscript and weak solutions (based on
chi-square, number of observations, mean image elongation, error on
derived parallax etc.) have already been excluded.


(2) In Section 4.3 (Page 6), right column second paragraph, the
authors note that they expect many close doubles in their sample with
large parallax errors. Then in the next paragraph, the authors
visually inspected 35 stars in the 10pc sample only to find that most
of these visual inspection turned out to be blended/elongated
stars. I'm very concerned that the majority of stars the authors have
inspected has problems. I believe the authors have took the correct
approach in taking a few out of the entire sample for visual
inspection for reasonability, but I suggest to increase the number of
samples for visual inspection. Instead of just restricting the sample
to the 10pc ones, why not make selections based on parallax solution
errors? If there are too many to inspect when selected this way, the
authors can just randomly pick a few from that error-based sample to
obtain statistics. This way, they may be able to come up with some
numbers and the users of the catalog will have a sense of some
contamination rate.

Response:

All of the 10pc sample was inspected using the fits and a sky visual
check. Most of these show elongated or blended images.  In section 4.3
(bottom of page 6, start of page 7) we state that the remaining sample
10 – 25 pc was sorted by number of epochs, parallax error and
elongation.  This sample then had a complete inspection of the fits
and a random spot check of the sky which did not show any elongated or
blended images.  If I understand the reviewer correctly I believe the
reviewers concerns have already been addressed in the article.

* Minor issues:

(3) Section 1, page 1 right column: According to Perryman et
al. (1997), the completeness of the Hipparcos catalog is V=7.3-9.0
(not just V=7.3) depending on galactic latitude and spectral type. I
think it's important to provide accurate information for established
catalogs like this.

Responce:

If the completeness of the catalog is 7.3 - 9.0 mag dependent on
galactic latitude and spectral type (and/or other things) then the overall
completeness is at 7.3 mag.  However, I have updated the text to read:

'Due to the magnitude limit of the Hipparcos catalog with completeness
between V 7.3 and 9.0 mag (dependent on galactic latitude and spectral
type) \citep{perryman}...'

(4) Section 1, at the end of the Introduction, it is customary to
inform the readers what to expect in the following chapters. I suggest
to add a sentence or two about this. For example, the sentence can
start with "Section 2 describes the observations of our URAT survey…”

Response:

I have updated the text of the introduction to give the reader the
location of the sections behind the text in our last paragraphs which
already informs the reader as to what to expect in the following
chapters.

(5) Section 3.3 (Page 3), last paragraph: Authors used an error floor
of 10 mas and added in quadrature to the random errors. Can the
authors be more specific on why they chose this error floor? Please
add that to the text as well.

Response:

The 10 mas is the expected systematic error floor in URAT individual
observations as stated in the paper the reader is referred to the
URAT1 paper for more details about the astrometric reductions.  I have
also added another note to this affect after the mention of the 10 mas
error floor in the text to make this clear.


(6) In Section 4, it is not clear to me why Sections 4.2 and 4.3 are
separated. The reason authors wanted to separate these two sections
should be clarified in the text, either in the first paragraph of
Section 4, or at the end of Section 4.1. In addition to this, the
sample in Section 4.3 seems much larger than that in Section 4.2. I
feel it's more natural to talk about a larger sample first, and then
narrow down the sample to talk about a specific case. Unless the
authors have a strong reason to put 4.2 in front of 4.3, I suggest to
change the order of those two sections.

Response:

Section 4.2 is a list of stars from publications having a previous
distance estimate.  This is the step that helped prove we could indeed
get reasonable parallaxes from the URAT data.  These stars are treated
differently than the sample in section 4.3 which are selected having
no previous knowledge of the star.  Do to the different selection
criteria of these two samples and different limits used on the
selection we decided these deserved to be in two different sections.
We kept the verification of stars with previous known photometric
distance estimates first (section 4.2) because this was the
progression of our work and felt it was important to reflect this
timeline in the article itself.

(7) Section 4.2 (Page 5), first paragraph, sentence starting with
"These constraints include the same as listed in Table 1, plus...":
This sentence is hard to understand after the "plus also restricting
the..." part. I had to read it several times to figure out what it
means. I suggest to expand the sentence to make it easier to
understand.

Response:

I have changed the text to make this clearer for the reader (see below)

'These constraints include the same as listed in Table 1 with an
additional constraint to the parallax error to be ≤ one half the
parallax and ≤ 25 mas. '

(8) Section 4.2 (Page 6), sentence starting with "One star (TYC
3980-1081-1 at 6.46 pc)": This paragraph is completely redundant since
Section 5 writes about exactly the same thing. I suggest to remove
this paragraph and replace it with a sentence such as "Notes on
individual stars worthy of discussion are reported in Section 5.”

Response:

I aggree and have changed the text to reflect this.

(9) Section 5: I found sentences starting with "If found to be true"
or "If true". These are scientifically unacceptable statements due to
the nature of the distinction between true and false. Whichever
results the authors are reporting should be regarded as true as long
as the measurements suggests so. Therefore, I suggest to change all
such sentences to an expression like "Our measurements suggest that…".

Response:  

I agree and have updated the text to reflect the changes.

(10) Section 5, First star TYC 3980-1081-1 - There is a discrepancy on
the ranking: In the first sentence, the authors say "96th nearest
star", but later in the last sentence, they say "95th closest
star". Please correct/clarify this.

Response:

All of the nearest star standings have been updated to assum our
measurements are correct and the discrepency mentioned above taken
care of.

